DACSR: Decoupled-Aggregated End-to-End Calibrated Sequential Recommendation

Sequential recommendations have made great strides in accurately predicting the future behavior of users. However, seeking accuracy alone may bring side effects such as unfair and overspecialized recommendation results. In this work, we focus on the calibrated recommendations for sequential recommendation, which is connected to both fairness and diversity. On the one hand, it aims to provide fairer recommendations whose preference distributions are consistent with users' historical behaviors. On the other hand, it can improve the diversity of recommendations to a certain degree. But existing methods for calibration have mainly relied on the post-processing on the candidate lists, which require more computation time in generating recommendations. In addition, they fail to establish the relationship between accuracy and calibration, leading to the limitation of accuracy. To handle these problems, we propose an end-to-end framework to provide both accurate and calibrated recommendations for sequential recommendation. We design an objective function to calibrate the interests between recommendation lists and historical behaviors. We also provide distribution modification approaches to improve the diversity and mitigate the effect of imbalanced interests. In addition, we design a decoupled-aggregated model to improve the recommendation. The framework assigns two objectives to two individual sequence encoders, and aggregates the outputs by extracting useful information. Experiments on benchmark datasets validate the effectiveness of our proposed model.

==> backup.txt <==

\subsubsection{Aggregation Variants}
In this section, we compare our model with variants:
\begin{itemize}
    \item \textbf{SASRec} We train the SASRec model with the loss function $L_w$ and set $\lambda=0.5$.
    \item \textbf{CSR} The CSR model we propose in Sec \ref{sec:single} which added the extractor nets for sequence and item representations.
    \item \textbf{Concat} We directly concatenate the representations and item embedding matrices of sequence encoders $f_p(s|E_p^I, \theta_p, L_{Acc})$ and $f_c(s|E_c^I, \theta_c, L_{Calib})$.
\end{itemize}



The first variant Concat achieves the best performance in terms of $C_{KL}@20$, while it sacrifices too much in prediction accuracy when $\lambda=0.5$ for our model. On the Ml-1m dataset, the Rec@20 are $0.2366$ and $0.3724$ for this variant and our model, with the improvement of $57.40\%$. For the ranking performance, our model is twice better than this variant (0.1252 v.s. 0.0601). The performance comparison on the Tmall dataset is similar. We also select performances of our DACSR model when $\lambda$ = 0.9 on the two datasets. On the Ml-1m dataset, the performances of $C_{KL}@20$ are 0.4875 and 0.4479 for the Concat variant and our model, respectively. Although the performances of calibration are close, our model still achieves higher recommendation accuracy than Concat. Note that directly concatenating representations of two sequence encoders is equivalent to adding scores of encoders. Compared to our model, this variant does not extract useful information from two encoders, In addition, it treats the two sequence encoders equally, so that it amplifies the effect of items whose attributes are consistent with the user's preference. However, these items are not always sequentially correlated with the user's behavior sequence. Therefore, the recommendation accuracy is sacrificed. 

Compared to the second OneSeq variant, our model still achieves a better performance. When $\lambda=0.5$, on the Ml-1m dataset, the $C_{KL}@20$ of our model is slightly better than this variant. In terms of prediction accuracy, the MRR@20 of our model is 0.1252, which is $7.10\%$ better than this variant. On the Tmall dataset, although our model achieves higher $C_{KL}@20$ value (1.8680 v.s. 1.7198), our model also has a better performance in terms of Rec@20 and MRR@20, with the improvement of $5.00\%$ and $3.45\%$, respectively. We further select $\lambda=0.6$ of our model, whose performance of calibration is 1.6119 and better than OneSeq. Under this circumstance, our model still obtains a higher accuracy (e.g., 0.1825 v.s. 0.1779 in terms of Rec@20). The comparisons demonstrate that our DACSR model can provide more accurate and calibrated recommendation lists compared to the OneSeq variant. The OneSeq variant encode users' intentions into a single vector. However, our model is actually a disentanglement of users' intentions toward accuracy and calibration. By extracting from two different sequence encoders, our model can achieve better sequence representations and item embeddings, leading to the improvement of performance. 

\begin{table}[htbp]
  \centering
  \caption{Performance comparison of our model and variants}
    \begin{tabular}{|c|c|c|c|c|}
    \toprule
    Datasets & Models & Rec@20 & MRR@20 & CKL@20 \\
    \midrule
    \multirow{4}[8]{*}{Ml-1m} & SASRec & 0.3642 & 0.1169 & 0.6909 \\
\cmidrule{2-5}          & Concat & 0.2366 & 0.0601 & 0.4479 \\
\cmidrule{2-5}          & CSR   & 0.3652 & 0.1169 & 0.714 \\
\cmidrule{2-5}          & DACSR & 0.3705 & 0.1245 & 0.7002 \\
    \midrule
    \multirow{4}[8]{*}{Tmall} & SASRec & 0.1779 & 0.087 & 1.7198 \\
\cmidrule{2-5}          & Concat & 0.1405 & 0.0757 & 1.3986 \\
\cmidrule{2-5}          & CSR   & 0.1877 & 0.0912 & 1.8861 \\
\cmidrule{2-5}          & DACSR & 0.1896 & 0.0935 & 1.8105 \\
    \bottomrule
    \end{tabular}%
  \label{tab:varaints}%
\end{table}%

